Precise Dynamical Masses and Orbital Fits for $\beta$ Pic b and $\beta$ Pic c

We present a comprehensive orbital analysis to the exoplanets $\beta$ Pictoris b and c that resolves previously reported tensions between the dynamical and evolutionary mass constraints on $\beta$ Pic b. We use the MCMC orbit code orvara to fit fifteen years of radial velocities and relative astrometry (including recent GRAVITY measurements), absolute astrometry from Hipparcos and Gaia, and a single relative radial velocity measurement between $\beta$ Pic A and b. We measure model-independent masses of $9.3^{+2.6}_{-2.5}\, M_{\rm Jup}$ for $\beta$ Pic b and $8.3\pm 1.0\,M_{\rm Jup}$ for $\beta$ Pic c. These masses are robust to modest changes to the input data selection. We find a well-constrained eccentricity of $0.119 \pm 0.008$ for $\beta$ Pic b, and an eccentricity of $0.21^{+0.16}_{-0.09}$ for $\beta$ Pic c, with the two orbital planes aligned to within $\sim$0.5$^\circ$. Both planets' masses are within $\sim$1$\sigma$ of the predictions of hot-start evolutionary models and exclude cold starts. We validate our approach on $N$-body synthetic data integrated using REBOUND. We show that orvara can account for three-body effects in the $\beta$ Pic system down to a level $\sim$5 times smaller than the GRAVITY uncertainties. Systematics in the masses and orbital parameters from orvara's approximate treatment of multiplanet orbits are a factor of $\sim$5 smaller than the uncertainties we derive here. Future GRAVITY observations will improve the constraints on $\beta$ Pic c's mass and (especially) eccentricity, but improved constraints on the mass of $\beta$ Pic b will likely require years of additional RV monitoring and improved precision from future Gaia data releases.

==> astrometric_prediction_tablebetapicb.csv <==
epoch,ra,dec,ra_err,dec_err,ra_dec_correlation_coefficient,sep,sep_err,planet
59213.0,211.61544312544615,351.89478099803074,0.33624814471727865,0.5396036977809984,0.9514212057074106,410.62273763496216,0.1296978788368713,0
59228.0,213.72717095739443,355.1572906225658,0.3557163905525141,0.5723629856963088,0.9542078810710309,414.50694166420544,0.14410195989063665,0
59243.0,215.8182019212706,358.38533455343867,0.37578755381216616,0.6061111402182735,0.9567711769913997,418.3509821949872,0.1600997396536881,0
59258.0,217.88834153535075,361.57861257681657,0.39645424169866667,0.6408336462258862,0.9591327504544933,422.1545006866577,0.17767755027685372,0
59273.0,219.93739609971144,364.73682575618966,0.4177076225879365,0.6765136785313103,0.9613116518921173,425.91714014092275,0.19682048220668616,0
59288.0,221.96517246445984,367.8596760564351,0.43953737499972645,0.7131320345064455,0.9633247068040827,429.63854465762586,0.2175136890801965,0
59303.0,223.97147780122424,370.94686597589606,0.4619316486957376,0.7506670878667775,0.965186832232417,433.3183589992509,0.23974278157787535,0
59318.0,225.95611938271162,373.99809819442754,0.48487704261570813,0.7890947714604976,0.9669113011516883,436.95622817342115,0.2634937124165014,0
59333.0,227.91890437616536,377.0130752469446,0.508358605047898,0.8283885979136288,0.9685099648977055,440.55179704455855,0.28875241639760907,0
59348.0,229.85963965755658,379.9914992336188,0.5323598620575483,0.8685197278325459,0.9699934415349699,444.104709987763,0.31550436671611504,0
59363.0,231.77813165420469,382.93307157908407,0.556862880604578,0.9094570956963257,0.9713712763587699,447.6146105994595,0.3437341413394997,0
59378.0,233.67418622398574,385.8374928536986,0.5818483727497125,0.9511676032345038,0.9726520793970551,451.0811414801886,0.3734250523293884,0
59393.0,235.54760857915895,388.70446266950376,0.6072958466195585,0.9936163885984862,0.9738436437215594,454.503944104502,0.4045588672763848,0
59408.0,237.3982032618919,391.53367966185493,0.633183808146123,1.0367671766907711,0.97495304753301,457.88265879101226,0.4371156384016358,0
59423.0,239.2257741767027,394.3248415646036,0.6594900149173584,1.0805827115481068,0.9759867423161539,461.21692478202976,0.47107364650200106,0
59438.0,241.03012468240487,397.0776453824782,0.686191779925658,1.125025266021078,0.9769506288507276,464.506380437243,0.5064094608471511,0
59453.0,242.81105774318917,399.79178765954634,0.7132663190470977,1.1700572179534865,0.9778501225081917,467.7506635402906,0.5430981109295308,0
59468.0,244.5683761356636,402.4669648384201,0.7406911324406505,1.2156416767589715,0.9786902090492896,470.949411712007,0.5811133612134334,0
59483.0,246.30188270677317,405.1028737018898,0.768444407473164,1.261743140792882,0.9794754920372202,474.1022629205964,0.620428076037077,0
59498.0,248.01138067671167,407.6992118876621,0.7965054297537617,1.308328164844299,0.9802102329505027,477.2088560777027,0.6610146590342252,0
59513.0,249.6966739813396,410.2556784676027,0.8248549894610023,1.3553660183530372,0.9808983850669388,480.268831710175,0.7028455501889437,0
59528.0,251.3575676498442,412.77197458493407,0.8534757720043784,1.4028293179315348,0.9815436221532197,483.281832699711,0.7458937638479471,0
59543.0,252.99386821504515,415.24780414545216,0.8823527246059781,1.4506946215684418,0.9821493629149101,486.24750508566257,0.7901334523523793,0
59558.0,254.60538415546014,417.68287456158606,0.9114733931109599,1.4989429758203527,0.982718792043543,489.1654989295331,0.8355404819718922,0
59573.0,256.19192636993625,420.0768975507558,0.940828225956757,1.5475604110534997,0.9832548785617375,492.035469242825,0.8820930102318194,0
59588.0,257.7533086873407,422.42958999224214,0.970410844707495,1.5965383834040312,0.9837603920357048,494.85707698312785,0.9297720563860861,0
59603.0,259.28934841568736,424.7406748498789,1.0002182829742026,1.645874165745976,0.9842379171115934,497.629990126964,0.9785620597338568,0
59618.0,260.7998669372945,427.00988217150297,1.0302511979799196,1.6955711937091495,0.9846898667428603,500.35388483215695,1.0284514237718647,0
59633.0,262.2846903591966,429.23695018047226,1.0605140615080002,1.7456393766590432,0.9851184944066943,503.02844670759214,1.079433047811673,0
59648.0,263.7436502311491,431.4216264796651,1.091015339423408,1.7960953873909846,0.9855259055519623,505.65337221421794,1.1315048516037622,0
59663.0,265.1765843470366,433.56366939403284,1.1217676712437035,1.846962947863141,0.9859140684715121,508.22837022777395,1.1846703025221728,0
59678.0,266.5833376493271,435.66284948399857,1.152788063161361,1.8982731312811592,0.9862848247413609,510.75316380104033,1.23893895870765,0
59693.0,267.96376326017327,437.7189512683794,1.1840981092021259,1.9500647028089815,0.9866398993124254,513.2274921709125,1.2943270448552484,0
59708.0,269.31772366675926,439.7317752018438,1.2157242554147756,2.0023845214255576,0.9869809102704178,515.651113063096,1.3508580794656577,0
59723.0,270.64509209213696,441.7011399577531,1.2476981204409463,2.055288022846097,0.9873093781889779,518.0238053540975,1.4085635723705774,0
59738.0,271.94575408596916,443.62688507204973,1.2800568814347002,2.108839796171809,0.9876267348815363,520.3453721559518,1.4674838076939003,0
59753.0,273.21960937187004,445.5088740073447,1.3128437254694225,2.1631142522548465,0.9879343311985258,522.6156443932858,1.5276687177178412,0
59768.0,274.46657398952806,447.3469976983682,1.3461083509143255,2.2181963555827124,0.9882334433087515,524.8344849448185,1.589178833897872,0
59783.0,275.6865827707318,449.14117864100336,1.379907477361816,2.274182347905809,0.9885252766349399,527.0017934227864,1.652086267298995,0
59798.0,276.8795921896574,450.89137558839354,1.4143052816558521,2.331180322555902,0.9888109662719939,529.1175116655135,1.7164756145113287,0
59813.0,278.0455836294243,452.5975889189186,1.4493736149609688,2.3893104028194765,0.9890915722939895,531.1816300203213,1.782444596521547,0
59828.0,279.1845671056855,454.2598667359146,1.4851917655622788,2.4487041266700165,0.989368067887194,533.1941944891373,1.8501041067094626,0
59843.0,280.2965854698529,455.8783117241871,1.5218454164264936,2.509502449761786,0.9896413179034761,535.1553147699774,1.9195771698799102,0
59858.0,281.38171904574364,457.4530886680891,1.5594243334541202,2.5718515998917675,0.9899120456777071,537.0651730889953,1.9909961312659603,0
59873.0,282.4400904763145,458.9844322377536,1.5980182826783282,2.635895976772144,0.990180787593477,538.9240333710139,2.0644973010126395,0
59888.0,283.471869213367,460.4726540825369,1.6377108176102055,2.7017675717116196,0.9904478385892034,540.7322496329731,2.140212428838806,0
59903.0,284.4772745887212,461.9181474609893,1.6785709575184768,2.7695720701420328,0.9907131970350189,542.4902715360147,2.2182568775751323,0
59918.0,285.4565759630767,463.32138690893555,1.7206433123908076,2.8393727203049783,0.9909765219062335,544.1986441803979,2.2987151196292674,0
59933.0,286.4100883897846,464.6829203330594,1.7639378445022298,2.911174044466879,0.9912371174917062,545.8579990993122,2.3816251213977884,0
59948.0,287.3381625430882,466.0033514096759,1.8084216417653576,2.9849093027161397,0.9914939644186344,547.4690339906797,2.4669649274916754,0
59963.0,288.24116784577717,467.2833105378448,1.8540175777295984,3.0604396730469543,0.9917458241851907,549.0324791378971,2.5546484446416264,0
59978.0,289.1194685909421,468.52341435859046,1.9006159422849445,3.137574820934654,0.9919914327855417,550.5490504219767,2.6445394881956834,0
59993.0,289.9733997859983,469.72422579548515,1.9480862628275388,3.216092592442964,0.9922296345772101,552.0194026323878,2.7364668166340618,0
60008.0,290.80325716000164,470.8862385241208,1.9962491699394016,3.2956922479471533,0.9924591773463924,553.4441110051323,2.830183037721802,0
60023.0,291.60927501079635,472.009840672721,2.0449203348735745,3.3760701810386116,0.9926791118487511,554.8236287003373,2.9254260071577773,0
60038.0,292.3915985164637,473.0952703913916,2.094019034042812,3.457098814547826,0.9928894863702141,556.158234452855,3.0220762677042305,0
60053.0,293.1503013500626,474.1426474816453,2.143541947490971,3.53877905296192,0.9930909204234477,557.4480687405207,3.1201241049321946,0
60068.0,293.8854112334283,475.152016961231,2.1935164327123586,3.621161358284995,0.9932841638705314,558.693184277531,3.219604783873805,0
60083.0,294.59692643066086,476.12337669424284,2.243980287119868,3.7043121144013202,0.9934699369605199,559.8935781888555,3.320570083895214,0
60098.0,295.2848261250613,477.05669452611517,2.2949733626394004,3.7882999369871158,0.9936488825307653,561.0492120410569,3.4230762402174686,0
60113.0,295.94907714513784,477.9519192547661,2.3465338548447554,3.873189761861447,0.9938215570908189,562.1600247103784,3.5271783866703674,0
60128.0,296.5896384262109,478.80898782895474,2.3986967031634325,3.9590404013191827,0.9939884359726703,563.225940851075,3.632927969277709,0
60143.0,297.20646402766647,479.6278301652308,2.4514930113399878,4.045903750591852,0.994149923142926,564.2468765787154,3.740371625683915,0
60158.0,297.7995052038939,480.408372418189,2.5049499690293016,4.133824787826098,0.9943063618767939,565.2227433403378,3.8495508088380697,0
60173.0,298.36871183924563,481.150539219238,2.559091013791201,4.222841942281915,0.9944580447733073,566.1534505728763,3.960501787899808,0
60188.0,298.91403344569426,481.8542552112377,2.6139360988523705,4.312987614245699,0.9946052225726806,567.0389075327638,4.073255833166129,0
60203.0,299.43541985369006,482.5194460925825,2.669501996367225,4.40428873574722,0.9947481116657967,567.8790245469966,4.187839481263593,0
60218.0,299.9328216839248,483.1460393134304,2.725802599785923,4.4967673161357,0.9948869003677148,568.6737138531513,4.304274824458785,0
60233.0,300.40619066012783,483.73396452135836,2.7828492071379247,4.590440945709686,0.9950217540954973,569.4228901427127,4.42257979394025,0
60248.0,300.8554798048086,484.28315382388354,2.840650776924488,4.685323246162068,0.9951528196069398,570.1264708871083,4.542768421376983,0
60263.0,301.2806435475939,484.793541915301,2.899214153679253,4.781424264869956,0.9952802284502069,570.7843765024013,4.664851071170019,0
60278.0,301.68163776736657,485.265066101602,2.958544263121395,4.87875081433957,0.9954040997585516,571.3965303925048,4.788834640369061,0
60293.0,302.0584197835189,485.6976662477123,3.01864427829392,4.977306760202146,0.9955245425058491,571.9628588995885,4.914722725755889,0
60308.0,302.41094830747255,486.09128466459293,3.079515758764713,5.077093262035598,0.9956416573209319,572.4832911824582,5.042515758966751,0
60323.0,302.7391833626228,486.4458659489888,3.1411587652201733,5.178108971515662,0.9957555379423955,572.9577590380719,5.172211111217323,0
60338.0,303.0430861787065,486.7613567851516,3.2035719518013437,5.28035019229433,0.9958662723815411,573.3861966772802,5.303803169519798,0
60353.0,303.32261906506193,487.03770571544675,3.266752638437958,5.383811005744543,0.9959739438492029,573.7685404630117,5.437283386398697,0
60368.0,303.57774526609717,487.27486288498613,3.33069686529602,5.488483366403189,0.9960786314922181,574.1047286170262,5.572640305125976,0
60383.0,303.8084288015382,487.47277976422436,3.3953994313106985,5.594357170651517,0.9961804109770042,574.3947008999294,5.709859562493021,0
60398.0,304.01463429347814,487.63140885266944,3.460853918653755,5.701420301929102,0.9962793549509492,574.6383982681948,5.848923871132112,0
60413.0,304.19632678196587,487.7507033664003,3.527052704899932,5.809658655608496,0.9963755334067038,574.8357625113966,5.989812983453668,0
60428.0,304.3534715307315,487.8306169119919,3.593986964620173,5.919056146576739,0.9964690139699407,574.9867358727004,6.132503639363753,0
60443.0,304.4860338247276,487.871103149511,3.66164666215033,6.02959470258901,0.9965598621274625,575.0912606557623,6.276969500142736,0
60458.0,304.5939787613503,487.8721154476842,3.7300205373671247,6.141254246586616,0.9966481414095201,575.1492788216538,6.423181071148663,0
60473.0,304.67727103763,487.83360653501944,3.7990960864555925,6.254012671412215,0.996733913537865,575.1607315802268,6.571105616429541,0
60488.0,304.7358747361853,487.7555281515349,3.868859539873867,6.367845810711761,0.9968172385490288,575.1255589813504,6.720707068859605,0
60503.0,304.76975311348804,487.6378307069481,3.939295840013858,6.482727410280317,0.9968981749008828,575.0436995128584,6.871945940082435,0
60518.0,304.7788683948164,487.48046295257467,4.010388621410336,6.598629104672421,0.9969767795691606,574.9150897136736,7.02477923531084,0
60533.0,304.7631815812522,487.2833716756922,4.082120196749074,6.715520404523023,0.9970531081396491,574.7396638123718,7.1791603789027345,0
60548.0,304.7226522750468,487.04650142669163,4.154471552334217,6.8333687006557815,0.9971272149007648,574.5173534032888,7.335039157511788,0
60563.0,304.65723853059666,486.7697942906727,4.22742235704299,6.952139291600705,0.997199152940375,574.2480871738909,7.49236168843743,0
60578.0,304.5668967388388,486.453189716006,4.300950989048297,7.071795441483159,0.9972689742496972,573.9317906981656,7.651070421399135,0
60593.0,304.4515815529968,486.0966244123749,4.375034584637987,7.192298475235886,0.9973367298360385,573.5683863108449,7.81110418220115,0
60608.0,304.3112458629597,485.7000323296438,4.449649113212194,7.313607917586812,0.9974024698447718,573.1577930759415,7.97239826642877,0
60623.0,304.14584082405054,485.26334472634386,4.5247694819344115,7.435681681199053,0.9974662436895287,572.6999268601029,8.134884590311838,0
60638.0,303.9553159436376,484.78649033272853,4.600369672544895,7.5584763076983315,0.9975281001879177,572.1947005168095,8.298491904197137,0
60653.0,303.7396192260999,484.2693956087388,4.6764229115964095,7.68194726326596,0.9975880876988648,571.6420241819782,8.463146071786142,0
60668.0,303.49869737379856,483.7119850927019,4.75290187400489,7.806049288273096,0.9976462542565955,571.0418056761823,8.628770415750752,0
60683.0,303.2324960393592,483.1141818329931,4.829778918521589,7.930736798401361,0.9977026476962031,570.393951004411,8.795286127880686,0
60698.0,302.94096012331283,482.4759078931473,4.907026352700757,8.055964333093542,0.9977573157661953,569.6983649421431,8.962612739851702,0
60713.0,302.6240341111418,481.79708492099024,4.9846167242421195,8.18168704610578,0.9978103062247055,568.9549516965868,9.130668649233968,0
60728.0,302.28166244470697,481.0776347740088,5.06252313520601,8.307861232328014,0.9978616669175006,568.1636156338158,9.299371694403366,0
60743.0,301.913789924619,480.31748019566027,5.140719575439136,8.43444488474229,0.9979114458374508,567.3242620654923,9.46863977146317,0
60758.0,301.52036214177764,479.5165455399621,5.219181271509781,8.561398275248498,0.9979596911662912,566.4367980919736,9.638391485919492,0
60773.0,301.1013259378709,478.6747575441812,5.297885047480167,8.688684553044146,0.9980064513002437,565.5011335015383,9.80854683161492,0
60788.0,300.6566298960939,477.7920461517199,5.376809693946954,8.81627035433375,0.9980517748615261,564.5171817281773,9.979027889344978,0
60803.0,300.18622486479546,476.8683453896897,5.455936342002484,8.944126417450741,0.99809571069793,563.4848608731897,10.149759537731306,0
60818.0,299.69006451837316,475.9035943082841,5.53524883915899,9.072228198082877,0.9981383078727678,562.4040947989004,10.320670169430961,0
60833.0,299.168105961679,474.8977379922681,5.614734124862195,9.20055648023854,0.9981796156474919,561.274814306567,10.491692406666598,0
60848.0,298.62031038636604,473.850728658466,5.694382603997313,9.329097979861215,0.9982196834592827,560.0969584147094,10.662763811370084,0
60863.0,298.0466437900776,472.76252685713973,5.77418851772723,9.457845939530145,0.9982585608959101,558.8704757588087,10.833827586888413,0
60878.0,297.447077771906,471.63310279921774,5.854150312030034,9.58680071435838,0.9982962976697186,557.5953261381087,11.004833270070145,0
60893.0,296.82159042006765,470.4624378353713,5.934271005292593,9.71597035079083,0.9983329435923203,556.2714822400111,11.175737414379297,0
60908.0,296.17016731004543,469.25052611652546,6.014558557027644,9.845371161113063,0.9983685485504071,554.8989315768199,11.346504266010049,0
60923.0,295.49280263341143,467.9973764684553,6.095026239798856,9.975028296393589,0.9984031624818236,553.4776786732283,11.517106434959995,0
60938.0,294.78950047904215,466.70301451529923,6.175693015091888,10.104976318167727,0.9984368353485983,552.0077475455855,11.68752556035113,0
60953.0,294.06027628929854,465.3674850880438,6.256583910166124,10.235259762733772,0.9984696171005356,550.489184515472,11.857752961962415,0
60968.0,293.3051585139979,463.9908549540751,6.337730385440437,10.36593367907028,0.9985015576185984,548.922061400282,12.027790255155525,0
60983.0,292.52419048449735,462.573215902659,6.419170668711693,10.49706409874466,0.9985327066219354,547.3064791221994,12.197649880173067,0
60998.0,291.7174325287631,461.11468821806096,6.500950010746585,10.62872835928475,0.9985631135156686,545.6425717735127,12.36735545387884,0
61013.0,290.8849643448543,459.6154245649145,6.5831207834411245,10.761015146497712,0.9985928271486555,543.9305111683788,12.536941786595058,0
61028.0,290.0268876405088,458.0756142918238,6.665742295760474,10.894024045172198,0.9986218954415461,542.1705118901913,12.706454317317473,0


==> astrometric_prediction_tablebetapicc.csv <==
epoch,ra,dec,ra_err,dec_err,ra_dec_correlation_coefficient,sep,sep_err,planet
59213.0,-52.293298469507874,-82.18291762676844,5.096163302771509,7.882882835731722,0.9112795245100043,97.40955299388885,5.434318494283653,1
59228.0,-48.720978876138155,-76.13109007771533,5.709860350077469,8.876855848874188,0.9268543292177142,90.38626366362483,4.843962290085827,1
59243.0,-44.98345254843236,-69.82114233895052,6.36447342709583,9.934523377298907,0.9394542267470753,83.05722678185839,3.666211247240759,1
59258.0,-41.09383312749824,-63.27523687301851,7.056258206455147,11.049355398217152,0.9496589594576634,75.44838449196426,2.077326908894698,1
59273.0,-37.065731342146414,-56.51633229438525,7.7807263816369705,12.213666083408276,0.9579443441518641,67.58671656425949,3.2805387929556065,1
59288.0,-32.91330520233219,-49.56826467741683,8.532642295662015,13.418596884763044,0.9646939702795625,59.500407750471055,7.9544214721466835,1
59303.0,-28.65130956053673,-42.45582723619756,9.306012590699861,14.654093889726814,0.970213840456797,51.2190863433111,14.029239377868143,1
59318.0,-24.29514371905093,-35.20484618991628,10.094075041240579,15.908888592337673,0.9747467090696768,42.7742352776178,18.735908353791498,1
59333.0,-19.86089545079846,-27.842250130194678,10.889292690033502,17.17049118369791,0.9784847326433457,34.20008860251494,13.232746921817409,1
59348.0,-15.365379491761917,-20.39612971780101,11.68335961871431,18.425205932679777,0.9815800303880922,25.53618989573862,15.406968993509148,1
59363.0,-10.826168302080028,-12.895784134515074,12.467224989078717,19.65817882246486,0.9841532219213606,16.83767111417054,14.38367258600351,1
59378.0,-6.261612747751531,-5.3717505107765975,13.231142107044528,20.853487837332192,0.9863001972964649,8.250060469647062,14.001620346248275,1
59393.0,-1.6908504052675102,2.1441873316253766,13.964748836293209,21.99428558554567,0.9880974217927534,2.7306618988985174,24.89678962903483,1
59408.0,2.866200489842333,9.619013927015681,14.657184372278293,23.06300176143301,0.989606061323624,10.036958412591638,27.06630997144551,1
59423.0,7.388862808513798,17.018523068661803,15.29724496898893,24.041609005222433,0.9908751735268597,18.55331293978551,25.34738245308515,1
59438.0,11.855738482529304,24.30738518246765,15.873577791708918,24.911950244440145,0.9919441636752522,27.04454675854218,29.213795382700514,1
59453.0,16.244762112449283,31.449240154545237,16.374908186153114,25.65611952963613,0.9928446615395972,35.396991431311335,11.641597313820402,1
59468.0,20.533268769009023,38.40681312764293,16.790292238980978,26.256883256931825,0.9936019376262979,43.551101260037576,12.873263017509691,1
59483.0,24.698073914741112,45.14204983984789,17.109384610734423,26.698126209495104,0.9942359442783204,51.45677330382587,26.289406663296823,1
59498.0,28.715563223184528,51.616267898994636,17.322712011438288,26.965308261802555,0.9947620368970798,59.06625672112202,31.46015010501752,1
59513.0,32.56179040001178,57.7903209739671,17.421945503654616,27.045923102167375,0.9951913998201004,66.33243092431063,31.88846145312849,1
59528.0,36.21258178480233,63.624774019038206,17.400169570398905,26.929959228122634,0.9955311655568794,73.20835299673581,29.81762762695394,1
59543.0,39.64364732723118,69.08008898945093,17.252151810296688,26.610374735669883,0.9957841679249905,79.64720627992135,26.51547744197481,1
59558.0,42.83069829248227,74.11682174205683,16.97462370819822,26.083610656920513,0.9959481969465338,85.602406399385,22.686763824389736,1
59573.0,45.74957264093124,78.69583176093018,16.566590387689562,25.35018386666347,0.9960145048261521,91.02778330472775,18.729176140701828,1
59588.0,48.376369423648036,82.77850697446024,16.029696810662966,24.41542301485911,0.9959651110283855,95.87780940099763,14.873779483007263,1
59603.0,50.68759378414184,86.32700631776376,15.368691993589755,23.290445225445147,0.9957681111097463,100.10786274520798,11.26050680475534,1
59618.0,52.66031433378309,89.30452296857798,14.59205537359862,21.993525908702185,0.9953696345121249,103.67452207933303,7.979978166891891,1
59633.0,54.27233484716489,91.67557146694341,13.712886038345498,20.552098848557186,0.9946803250169668,106.53589410876242,5.101697872261043,1
59648.0,55.502382459420595,93.4063023086886,12.750212195871592,19.005740472343465,0.9935537777536347,108.65197545214684,2.7221377354216276,1
59663.0,56.33031487281492,94.46484813245515,11.730954002944095,17.410593956483545,0.9917571599088696,109.9850531043118,1.2951420969569418,1
59678.0,56.73734950611069,94.8217063168233,10.692828155675064,15.845542329964333,0.9889512975358723,110.50014849678911,1.8763197810047934,1
59693.0,56.706318037860875,94.450163649893,9.688334445647872,14.419263271822159,0.9847588871244028,110.16551147660776,2.979598719675842,1
59708.0,56.22195036942061,93.3267696669552,8.789022483417929,13.273300008466613,0.9791316335416641,108.95317177489834,3.906337689088532,1
59723.0,55.271192594524685,91.43186614861754,8.086251136717054,12.568341726442803,0.9731974368974283,106.83955671117208,4.693188942043589,1
59738.0,53.84356398458554,88.7501809139158,7.6793732011376195,12.43846054348108,0.9697008771604537,103.80618476186736,5.535327536751213,1
59753.0,51.931558079157845,85.271494079042,7.642896409693948,12.926691591834242,0.9709098461273317,99.84044484576899,6.699095363559973,1
59768.0,49.53109240682059,80.99138386274244,7.9869700635709275,13.959217661203576,0.9757866597995061,94.93647020515928,8.424103935158017,1
59783.0,46.64200975267359,75.91205612026417,8.649647984125876,15.38612530428978,0.9814216216940695,89.09611292404756,10.839221826733167,1
59798.0,43.26863080264438,70.0432563455638,9.529136033499226,17.041381054267035,0.9860243351808667,82.33001986533169,13.951975233840963,1
59813.0,39.42035317352025,63.403254464003396,10.520361342197248,18.77647914612851,0.9892841345857316,74.65880337208891,17.65373256661251,1
59828.0,35.11228561467794,56.01988192043994,11.532213282362271,20.46761490899884,0.9914833493006497,66.11429324636809,21.640160744353043,1
59843.0,30.365899991602163,47.93158980831535,12.489681599661264,22.011867887659466,0.9929578877516122,56.7408599146381,25.103629843332286,1
59858.0,25.209679977449436,39.18849021454316,13.330806951201879,23.321922285408366,0.9939540041309826,46.596842488099554,25.759623974278938,1
59873.0,19.67974500496589,29.85334202934607,14.003567337206183,24.32252523085818,0.994629446616941,35.75631963417936,16.838260675218162,1
59888.0,13.820424202927981,20.002436344918735,14.464193373502658,24.94926044256254,0.9950806116171304,24.31258079434192,16.509539235216167,1
59903.0,7.684738494614378,9.726311305667057,14.677090904784956,25.14958906837758,0.9953649227197323,12.395819349496623,26.444451829047996,1
59918.0,1.334766317578054,-0.869739264534182,14.616477296357381,24.88644744077402,0.995515262070872,1.5931250769520071,25.658113681899,1
59933.0,-5.1580338976856765,-11.665237168408012,14.270150218195266,24.14524888194864,0.9955490407947355,12.754727432794567,5.2243368198509295,1
59948.0,-11.713021933289914,-22.524987335504417,13.644261375258239,22.942361778431394,0.9954740469299792,25.388381934939552,16.479102406608405,1
59963.0,-18.24265805574879,-33.303056992944455,12.766992595583465,21.33137050295011,0.9952926982102692,37.97220270163798,23.456377538958844,1
59978.0,-24.65618410829613,-43.84907929552022,11.69486433465962,19.413445389144005,0.9950119364464458,50.30575682610306,12.748852509208753,1
59993.0,-30.863734015351476,-54.01536539884248,10.517530032126263,17.344065229458526,0.9946657765056482,62.211170834029744,4.118631358516028,1
60008.0,-36.78496889346257,-63.67158950191862,9.33612927853023,15.294064807923803,0.9943309966734339,73.53370143134264,1.6082325495203624,1
60023.0,-42.359450058786976,-72.72170804517881,8.224264098389574,13.38399504063432,0.9941115062112093,84.15919337951792,4.446901040017955,1
60038.0,-47.54846994884594,-81.10616926411112,7.216218490139202,11.66664436443752,0.9941121051175824,94.01631606894065,5.953138975886289,1
60053.0,-52.330096042031826,-88.79308155770681,6.318598685573362,10.148371099683411,0.9944169297267897,103.06624221480983,6.580985855341271,1
60068.0,-56.69367558023657,-95.76884385598537,5.52370495518265,8.812249434797314,0.9950672378233055,111.29170815613003,6.679872926643621,1
60083.0,-60.63586653671503,-102.0315105641639,4.818184424951383,7.632678328477897,0.9960315520763859,118.68924744332743,6.462265265989881,1
60098.0,-64.15807827249945,-107.58657694160597,4.187678208117918,6.583045004931411,0.9971568098230181,125.26424288531929,6.054646819468843,1
60113.0,-67.26485441377838,-112.4443512931843,3.619065760290986,5.639303788878788,0.9980744522123197,131.0278320703347,5.532157662927561,1
60128.0,-69.96283686925655,-116.61829238967337,3.1014549702174,4.781441514743344,0.9979996909018909,135.9949435187851,4.939871745049494,1
60143.0,-72.26008614100205,-120.12393190829594,2.6266367054608657,3.994032362358327,0.9952711042866684,140.18301989261735,4.305709751031545,1
60158.0,-74.16562497422215,-122.97815990812741,2.18953312172184,3.266766615076317,0.9862280028145527,143.61116858450083,3.648609222340649,1
60173.0,-75.68912642603732,-125.19874292239234,1.7892552012265008,2.596077142885141,0.9623227046364431,146.29958676798765,2.984744318563758,1
60188.0,-76.84069832741967,-126.80399600386134,1.4319008983974342,1.9904282887066231,0.9027119186251998,148.26916848081666,2.335225824604032,1
60203.0,-77.63073398359798,-127.81255971979583,1.1372839269639061,1.4864576601443817,0.7608957049455655,149.5412360553387,1.7433292638300328,1
60218.0,-78.06980957930708,-128.24325058000755,0.9498897624280339,1.185663723274635,0.5025613418983874,150.1373587321819,1.321329326564786,1
60233.0,-78.1686152718576,-128.11496403519098,0.9300107033179382,1.2318050034464902,0.34432950632577247,150.07923381753375,1.2847299973442001,1
60248.0,-77.93791108288643,-127.44661588793419,1.0882402618179996,1.5971720645833547,0.44816293767862075,149.38861363989744,1.6833675169939062,1
60263.0,-77.38850139344345,-126.25711230887674,1.370349593213108,2.1335050640136286,0.5987801714864281,148.08726669264752,2.3195321284972814,1
60278.0,-76.53122365276218,-124.56534155021193,1.7256283386431617,2.7574234110671623,0.707043234328299,146.19696477461514,3.0614967628386847,1
60293.0,-75.3769481500867,-122.3901824279329,2.128592378851164,3.439083674515112,0.7784725749576688,143.7394902842067,3.857125991099092,1
60308.0,-73.93658656615527,-119.75052602219647,2.5688184104428546,4.169353569839485,0.8269047740068051,140.73665945888914,4.681663816969428,1
60323.0,-72.22110763760682,-116.6653080196573,3.042659211736479,4.946639627048884,0.8612867677693842,137.2103585146701,5.5169003517688875,1
60338.0,-70.24155871081523,-113.15354981784031,3.5493502557394865,5.772079832101721,0.8867505480119489,133.182590478273,6.3431258733764935,1
60353.0,-68.00909228148336,-109.23440701037568,4.089256228714155,6.647590714574617,0.9062679307895221,128.67553111551445,7.1347243287095115,1
60368.0,-65.53499684544305,-104.92722422582337,4.663030367242954,7.574962454250763,0.921629160689589,123.71159280871152,7.856520484601589,1
60383.0,-62.830731545846255,-100.25159553609429,5.271176930040758,8.555387763688714,0.933963724905646,118.3134955705343,8.459765075281627,1
60398.0,-59.907964205998724,-95.22742980486173,5.91380529178509,9.58919315992502,0.9440177819820172,112.5043446385387,8.877105967456922,1
60413.0,-56.77861239365273,-89.87502042493175,6.59048231315339,10.675674884545371,0.9523059589190325,106.3077143095954,9.01602084723724,1
60428.0,-53.45488717596806,-84.21511890300116,7.300138400919649,11.81299314489338,0.9591971996348541,99.74773789335825,8.75041051666482,1
60443.0,-49.94933919589914,-78.26901169270518,8.041004241665604,12.998100368879756,0.964964999219812,92.84920396783058,7.911237303700028,1
60458.0,-46.27490662977145,-72.05859955125786,8.81056561972778,14.226689874773616,0.9698178229671122,85.63765966490797,6.283895714316542,1
60473.0,-42.44496447031722,-65.60647849839607,9.605529341010866,15.493157396447124,0.9739181783101124,78.13952284117812,3.6854920150904102,1
60488.0,-38.473374417440915,-58.93602118598588,10.421796693487376,16.790571869556942,0.9773950044264894,70.38220749805716,2.2076267249855634,1
60503.0,-34.374534449922194,-52.07145714243817,11.254443220734016,18.110654855605073,0.9803520136065492,62.3942727146143,7.577790811493818,1
60518.0,-30.163426898539388,-45.037949944567366,12.097705388752528,19.443770437108356,0.9828735061466322,54.20562016500581,15.39144552599589,1
60533.0,-25.855663555227277,-37.861668909189554,12.944976231273255,20.778929567831074,0.9850285576840394,45.847805950450876,23.207657898166413,1
60548.0,-21.46752605572044,-30.569852424492186,13.7888133563903,22.103814760037576,0.9868741223783298,37.354659042859254,23.584518463065624,1
60563.0,-17.015999501942357,-23.190859618761507,14.620963771055532,23.404832557656572,0.9884573887514001,28.763869852771997,2.4150326882340143,1
60578.0,-12.518797100131998,-15.754206781021445,15.432410716188873,24.66720227063032,0.9898176027048633,20.122507600531684,22.460709309748793,1
60593.0,-7.994373551152585,-8.290584916621661,16.213447906571666,25.87508960579259,0.9909874983169717,11.517109304642489,30.30265564595234,1
60608.0,-3.4619251132850235,-0.8318551551768808,16.95378599614551,27.011792747771274,0.9919944312304132,3.560464645125391,17.06163032798672,1
60623.0,1.0586252826643616,6.588980492947725,17.642694546675617,28.059985837941298,0.9928612802229877,6.673481207401564,8.762629862306545,1
60638.0,5.546658750465207,13.937834319651124,18.269180250289153,29.002020692220004,0.9936071632220154,15.00095493014218,9.29004283239132,1
60653.0,9.980906949067077,21.17961381228134,18.82219893796604,29.820282513865116,0.9942480006099751,23.413554722923084,21.675153807556008,1
60668.0,14.339513348668428,28.27832647516849,19.290895644745778,30.49759037642692,0.9947969486651528,31.706235842699073,26.441267127277566,1
60683.0,18.600107448805495,35.19720554917929,19.66486458090608,31.017629805191213,0.9952647176014178,39.80963797346425,5.509027937964815,1
60698.0,22.739889703376875,41.89885295420641,19.934420112281398,31.36540420193752,0.9956597803995203,47.67196726169329,26.16687281772449,1
60713.0,26.735724935404942,48.3453958815166,20.090871251345842,31.527694877248365,0.9959884688944657,55.24559974117573,35.27758758057925,1
60728.0,30.564242474427797,54.4986542392726,20.126795638635723,31.493526000088874,0.996254940465113,62.4842078602858,37.345618992511554,1
60743.0,34.20194197077781,60.320317353098,20.03631405927077,31.25464016951387,0.9964609793803607,69.34200401020227,35.678900994619546,1
60758.0,37.62530463562241,65.77212962178528,19.815372615953454,30.806001872012992,0.9966055669809492,75.77358764047216,32.16765492534781,1
60773.0,40.81091035435778,70.81608595549987,19.462046523330326,30.14635981405603,0.9966841072099709,81.73401026505535,27.847140395973838,1
60788.0,43.735561631814996,75.4146386370481,18.976887505341075,29.278916253665173,0.9966871171515487,87.17893708922377,23.285867939659862,1
60803.0,46.376415642631954,79.53091773879473,18.363347180279142,28.21217472606295,0.9965980703041488,92.06486194109614,18.801662714546456,1
60818.0,48.711125830140666,83.1289674859898,17.628323622650992,26.961070978153494,0.996389899350378,96.34935918274988,14.576770199406203,1
60833.0,50.71799459783272,86.17400110696214,16.782900037063833,25.548539390402393,0.9960194470351867,99.99136684138537,10.719511603342374,1
60848.0,52.37613874126552,88.63267687048472,15.843375030535507,24.007727121338554,0.9954190855811074,102.95149983692346,7.299712164567465,1
60863.0,53.6656694294793,90.47339826891559,14.832720137164644,22.385116200124656,0.9944855835368033,105.19239454276135,4.380017871780324,1
60878.0,54.567888795784874,91.66664171388143,13.782619904163186,20.744752306126365,0.993070617776994,106.6790874104679,2.1229601564696994,1
60893.0,55.06550554859465,92.18531568421399,12.736173630009494,19.17331844451113,0.9909915593583486,107.37943159246326,1.4965032406438168,1
60908.0,55.14287245169221,92.00515597974032,11.750944893780146,17.78427401485338,0.9881142223108038,107.26455663023057,2.6351653684285394,1
60923.0,54.786249007988644,91.10516251371378,10.90087868067852,16.71587259832907,0.9845906853397869,106.3093773710275,3.8896428006181547,1
60938.0,53.98409312259794,89.46808376440961,10.273262074398893,16.11376521639743,0.9812140387528875,104.49315921506413,5.05720037270601,1
60953.0,52.72738575551152,87.08095531631403,9.954848500332403,16.09223735561569,0.9793819674660654,101.80014728580898,6.2969471944888795,1
60968.0,51.00999232377118,83.93569837545542,10.005593761975774,16.689133445787554,0.9800735190947001,98.22026663905278,7.851627807929357,1
60983.0,48.82906345651794,80.02978202348233,10.433264076258432,17.849772809224174,0.9828205088273377,93.7498983933676,9.955356797737679,1
60998.0,46.18547509233931,75.36694835082848,11.190284234638646,19.45392030744294,0.9862640342956305,88.39273167643108,12.770346540616075,1
61013.0,43.08430327222167,69.95799153965706,12.194997037189452,21.35881252348961,0.9893694626290287,82.160682620798,16.368951418820146,1
61028.0,39.5353219856447,63.82156990403335,13.357551600784996,23.428722157801904,0.9917803571552158,75.07485910425684,20.729152329339367,1

